Nonmonontone submodular maximization under routing constraints

In machine learning and big data, the optimization objectives based on set-cover, entropy, diversity, influence, feature selection, etc. are commonly modeled as submodular functions. Submodular (function) maximization is generally NP-hard, even in the absence of constraints. Recently, submodular maximization has been successfully investigated for the settings where the objective function is monotone or the constraint is computation-tractable. However, maximizing nonmonotone submodular function with complex constraints is not yet well-understood. In this paper, we consider the nonmonotone submodular maximization with a cost budget or feasibility constraint (especially from route planning) that is generally NP-hard to evaluate. Such a problem is common for machine learning, big data, and robotics. This problem is NP-hard, and on top of that, its constraint evaluation is also NP-hard, which adds an additional layer of complexity. So far, few studies have been devoted to proposing effective solutions, making this problem currently unclear. In this paper, we first propose an iterated greedy algorithm, which yields an approximation solution. Then we develop the proof machinery that shows our algorithm is a bi-criterion approximation algorithm: it can achieve a constant-factor approximation to the optimal algorithm, while keeping the over-budget tightly bounded. We also explore practical considerations of achieving a trade-off between time complexity and over-budget. Finally, we conduct numeric experiments on two concrete examples, and show our design's efficacy in practical settings.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

